Singular spaces for computing the structured distance to singularity

Finding the distance to singularity for a matrix is a ubiquitous problem in numerical linear algebra, and is elegantly solved by the Eckart-Young-Mirsky theorem. Its structured variant arises when one considers structured matrices and wants to preserve their structure. This problem is important for several matrix nearness problems that either entirely or partly reduce to a structured distance to singularity problem. In this work, we propose a new method for the structured distance to singularity problem based on singular spaces, that is, linear subspaces consisting of singular matrices. We study the properties of these spaces to guide the construction of the algorithm. In the Tikhonov regularized formulation, the method globally minimizes a certain objective function alternately in its arguments. We show that a restricted family of singular spaces suffices to attain the best possible improvement in a single iteration. In many of the numerical comparisons, the proposed method yields substantial reductions in running time when compared with existing methods, while the computed distances to singularity remain comparable. These gains allow larger problems to be solved within practical running times.

==> Sparse_norms_iqr.dat <==
   6.0000000e+01   6.8970591e-02   6.8958549e-02   6.8958549e-02   7.0507443e-02   4.6163127e-02   4.5957097e-02   4.6158418e-02   4.5948832e-02   4.6158418e-02   4.5948832e-02   4.5386194e-02   4.4399939e-02
   1.0000000e+02   4.5914853e-02   4.5911408e-02   4.5911408e-02   4.5911408e-02   3.4553716e-02   2.2868511e-02   3.4552113e-02   2.2867890e-02   3.4552113e-02   2.2867890e-02   2.5545549e-02   2.2867891e-02
   1.4000000e+02   4.3078272e-02   4.3075056e-02   4.3075056e-02   4.6470605e-02   3.1617839e-02   3.6301366e-02   3.1615787e-02   3.6300968e-02   3.1615787e-02   3.6300968e-02   2.6470595e-02   3.4969242e-02
   1.8000000e+02   3.3164313e-02   3.3162475e-02   3.3162475e-02   3.4699132e-02   1.2705103e-02   3.2526488e-02   1.2705074e-02   3.2524778e-02   1.2705074e-02   3.2524778e-02   1.3487945e-02   3.3763475e-02
   2.2000000e+02   4.2652984e-02   4.2650976e-02   4.2650976e-02   4.2650977e-02   2.5666421e-02   3.3544834e-02   2.5665307e-02   3.3543378e-02   2.5665307e-02   3.3543378e-02   2.2648567e-02   3.5961717e-02
   2.6000000e+02   3.0781744e-02   3.0780436e-02   3.0780436e-02   3.0925404e-02   1.0744253e-02   2.3293317e-02   1.0743972e-02   2.3292430e-02   1.0743972e-02   2.3292430e-02   6.2962791e-03   2.3227951e-02


==> Sparse_times_iqr.dat <==
   6.0000000e+01   8.7868350e-02   4.1016170e-01   2.9680105e-01   4.0641091e+00   1.0093650e-02   4.2163500e-03   5.8748050e-02   6.4356900e-02   5.5389400e-02   3.9834250e-02   7.9053310e-01   2.4062586e+00
   1.0000000e+02   8.1571800e-02   7.4873280e-01   5.2301615e-01   5.5055749e+00   1.4142100e-02   4.7802400e-02   1.7882875e-01   2.1238950e-01   1.1842005e-01   1.2930270e-01   1.1454907e+00   1.7959759e+00
   1.4000000e+02   1.4177400e-01   9.6388465e-01   6.7868085e-01   6.8475970e+00   2.8384500e-02   6.0893950e-02   2.6161595e-01   3.5903145e-01   1.5315760e-01   1.6005910e-01   5.8763840e-01   1.7384584e+00
   1.8000000e+02   1.7051455e-01   1.3974292e+00   9.7658940e-01   1.1106246e+01   1.6407350e-02   2.4306900e-02   3.3713030e-01   3.8240925e-01   2.0585850e-01   4.3865545e-01   1.6548432e+00   1.4183085e+00
   2.2000000e+02   2.3264685e-01   1.6357487e+00   1.1434504e+00   1.6455263e+01   2.4829200e-02   1.7486500e-02   2.3413400e-01   4.5762170e-01   8.6908250e-02   3.2730055e-01   2.3780981e+00   1.7243707e+01
   2.6000000e+02   2.8926685e-01   2.1548239e+00   1.6984479e+00   2.1644763e+01   2.2415350e-02   2.0058350e-02   2.9687155e-01   1.0294049e+00   3.4584065e-01   6.0828655e-01   3.2589737e+00   6.9473103e+00


==> Toe_newtonlike_norms_iqr_40.dat <==
   1.0000000e+01   6.0187005e-01   6.0186733e-01   3.5008700e-01   6.7189158e-01   3.5008756e-01   5.6007168e-01
   3.0000000e+01   6.4017235e-01   6.4016799e-01   3.8285016e-01   3.6354313e-01   3.8284945e-01   3.6350801e-01
   5.0000000e+01   4.7148510e-01   4.7147214e-01   2.6171368e-01   3.9112278e-01   2.6170455e-01   3.9112345e-01
   7.0000000e+01   5.0631372e-01   5.0630695e-01   2.2674746e-01   4.2836098e-01   2.2674517e-01   4.4843136e-01
   9.0000000e+01   6.7384608e-01   6.5432791e-01   4.1561025e-01   5.2990944e-01   3.9609902e-01   5.3383559e-01
   1.1000000e+02   6.2267210e-01   6.1454659e-01   2.2250011e-01   4.7000848e-01   2.4808668e-01   5.5831767e-01
   1.3000000e+02   5.7808692e-01   5.7805799e-01   2.4965280e-01   3.0684304e-01   2.4963833e-01   3.0686322e-01
   1.5000000e+02   5.1410954e-01   5.1401294e-01   2.1380760e-01   4.4467129e-01   2.1371803e-01   4.4475482e-01


==> Toe_newtonlike_times_iqr_40.dat <==
   1.0000000e+01   6.8743250e-02   4.1546500e-03   1.5914000e-02   1.8008900e-02   7.7785000e-04   5.5030000e-04
   3.0000000e+01   1.5356630e-01   4.3006750e-02   1.6792050e-02   3.4173400e-02   3.7156500e-03   1.4476900e-02
   5.0000000e+01   2.0981015e-01   2.0148000e-01   1.6323050e-02   1.9001050e-02   3.9390850e-02   2.8748950e-02
   7.0000000e+01   2.8063200e-01   1.6602925e+00   2.7230300e-02   5.7309250e-02   3.6645085e-01   1.1429410e-01
   9.0000000e+01   4.3513075e-01   4.6713453e+00   6.7253000e-02   5.4556300e-02   1.0803384e+00   1.1541965e-01
   1.1000000e+02   5.6776490e-01   8.3944727e+00   7.3073700e-02   8.4932000e-02   5.4086300e-01   2.4216651e+00
   1.3000000e+02   7.6224285e-01   1.6063993e+01   1.0730315e-01   6.4908250e-02   5.0185565e-01   5.1643998e+00
   1.5000000e+02   9.2802745e-01   2.9934421e+01   1.0254380e-01   5.7658350e-02   7.8636895e-01   9.2425267e+00


==> Toe_norms_iqr.dat <==
   1.0000000e+01   6.1742043e-01   6.0335371e-01   6.1742040e-01   3.4258331e-01   3.3094628e-01   3.2851663e-01   3.4501295e-01   3.4258332e-01   3.3094626e-01
   5.0000000e+01   6.8334234e-01   6.8334228e-01   6.6561042e-01   2.8692116e-01   4.8982528e-01   2.8692113e-01   5.0872214e-01   2.6918927e-01   5.2645400e-01
   1.0000000e+02   6.6276044e-01   6.6276034e-01   6.6276034e-01   3.2995482e-01   3.3984888e-01   3.2995478e-01   3.2827490e-01   3.2995478e-01   2.9005173e-01
   1.5000000e+02   6.7453364e-01   6.7453348e-01   6.7453348e-01   3.0938803e-01   2.7432474e-01   3.0938796e-01   2.7432476e-01   3.0938796e-01   2.7432476e-01
   2.0000000e+02   6.4892419e-01   6.4892408e-01   0.0000000e+00   2.8386389e-01   5.5447869e-01   2.8386383e-01   5.5447868e-01   0.0000000e+00   0.0000000e+00
   2.5000000e+02   6.1265738e-01   0.0000000e+00   0.0000000e+00   3.0813321e-01   3.5406334e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+02   4.8254074e-01   0.0000000e+00   0.0000000e+00   2.9037469e-01   4.0542372e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5000000e+02   5.3202056e-01   0.0000000e+00   0.0000000e+00   3.2838397e-01   5.8773489e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e+02   7.4927865e-01   0.0000000e+00   0.0000000e+00   4.9289554e-01   4.9517098e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> Toe_times_iqr.dat <==
   1.0000000e+01   1.7002495e-01   9.0824550e-02   7.4315850e-02   2.9659850e-02   3.7840200e-02   5.4703500e-03   8.8520500e-03   5.8782500e-03   2.0966000e-03
   5.0000000e+01   7.4712555e-01   6.4525365e-01   9.4479410e-01   1.9258410e-01   3.0905200e-01   1.3734710e-01   1.2416920e-01   3.5035955e-01   3.4061905e-01
   1.0000000e+02   1.3892591e+00   4.7536634e+00   8.8315690e+00   3.7239565e-01   5.2896925e-01   1.0313732e+00   1.2053586e+00   3.0490361e+00   7.1470823e+00
   1.5000000e+02   2.0847521e+00   2.1905098e+01   5.6175108e+01   4.6052395e-01   4.9931370e-01   4.7051210e+00   5.3515137e+00   2.7796690e+01   5.2878416e+01
   2.0000000e+02   2.4888031e+00   6.0485919e+01   0.0000000e+00   4.3743675e-01   8.3475510e-01   9.7214589e+00   1.8099788e+01   0.0000000e+00   0.0000000e+00
   2.5000000e+02   3.0794813e+00   0.0000000e+00   0.0000000e+00   7.3692285e-01   1.3099744e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+02   3.3042901e+00   0.0000000e+00   0.0000000e+00   3.2293165e-01   8.3539485e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5000000e+02   4.4264464e+00   0.0000000e+00   0.0000000e+00   8.1043205e-01   1.7148546e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e+02   6.7871545e+00   0.0000000e+00   0.0000000e+00   1.9557824e+00   1.9774066e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> initialisation_sensitivity.dat <==
x_jit dist iters
0.966809 4.308439e-01 631
1.088130 4.308439e-01 627
0.800046 4.308439e-01 627
0.920933 4.308439e-01 628
0.858702 4.308439e-01 629
0.836935 4.308439e-01 625
0.874504 4.308439e-01 630
0.938224 4.308439e-01 629
0.958707 4.308439e-01 632
1.015527 4.308439e-01 632
0.967678 4.308439e-01 629
1.074088 4.308439e-01 629
0.881781 4.308439e-01 628
1.151247 4.308439e-01 628
0.810955 4.308439e-01 629
1.068187 4.308439e-01 629
0.966922 4.308439e-01 629
1.023476 4.308439e-01 630
0.856155 4.308439e-01 627
0.879241 4.308439e-01 625
2.120298 8.080583e-01 627
2.187305 8.080583e-01 629
1.925370 1.091126e+00 705
2.076929 1.089390e+00 741
2.150556 8.080583e-01 631
2.157843 8.080583e-01 626
1.834018 1.091126e+00 703
1.815622 8.080583e-01 626
1.867932 1.089390e+00 751
2.151257 1.089390e+00 741
1.839339 1.089390e+00 750
1.968443 1.089390e+00 742
2.183156 1.089390e+00 749
2.013266 8.080583e-01 636
2.076751 8.080583e-01 626
1.926206 8.080583e-01 636
2.074600 8.080583e-01 629
2.133850 1.089390e+00 741
1.807315 1.091126e+00 704
2.100058 1.089390e+00 751
3.195544 1.100518e+00 563
3.099266 1.100518e+00 562
2.912178 1.844286e+00 839
3.115712 1.100518e+00 561
2.841290 1.844286e+00 854
2.979157 1.100518e+00 564
3.163438 1.100518e+00 566
2.917446 1.844286e+00 848
2.915110 1.100518e+00 562
2.852011 1.100518e+00 566
2.807747 1.100518e+00 563
3.071534 1.100518e+00 563
2.884651 1.100518e+00 560
2.906219 1.844286e+00 847
2.996629 1.100518e+00 561
2.821345 1.844286e+00 848
3.029647 1.100518e+00 564
2.858691 1.100518e+00 564
3.035722 1.844286e+00 848
3.079903 1.100518e+00 563
3.840934 1.163287e+00 804
3.965622 1.163287e+00 806
4.077760 1.163287e+00 805
3.965672 1.163287e+00 805
3.819981 1.163287e+00 804
4.014359 1.163287e+00 807
4.065518 1.163287e+00 805
4.005956 1.163287e+00 804
4.177838 1.163287e+00 805
4.034622 1.163287e+00 806
4.161361 1.163287e+00 802
3.854990 1.163287e+00 804
3.855711 1.163287e+00 805
4.122957 1.163287e+00 805
3.959071 1.163287e+00 803
3.866142 1.163287e+00 804
4.171003 1.163287e+00 807
3.939106 1.163287e+00 803
4.100325 1.163287e+00 805
4.090399 1.163287e+00 805
5.153322 6.264317e-02 369
5.049469 6.264317e-02 359
5.100377 6.264317e-02 368
4.939559 6.264317e-02 366
4.907971 6.264317e-02 371
5.158354 6.264317e-02 368
4.971236 6.264317e-02 368
5.185936 6.264317e-02 371
5.065377 6.264317e-02 369
5.048678 6.264317e-02 370
4.845898 6.264317e-02 369
5.179796 6.264317e-02 370
4.979965 6.264317e-02 370
5.031356 6.264317e-02 369
4.963255 6.264317e-02 373
4.894811 6.264317e-02 369
5.161352 6.264317e-02 373
5.029472 6.264317e-02 369
4.801148 6.264317e-02 372
5.046858 6.264317e-02 365
5.930658 1.217097e+00 805
6.010823 1.217097e+00 804
6.154377 1.217097e+00 807
5.942908 1.217097e+00 808
6.163414 1.217097e+00 809
6.049344 1.217097e+00 807
5.806328 1.217097e+00 810
6.171775 1.217097e+00 810
6.076359 1.217097e+00 806
6.198929 1.217097e+00 807
5.868936 1.217097e+00 804
5.854854 1.217097e+00 810
6.173038 1.217097e+00 808
6.078727 1.217097e+00 809
5.826400 1.217097e+00 808
6.102185 1.217097e+00 807
6.101550 1.217097e+00 809
6.169210 1.217097e+00 809
6.084610 1.217097e+00 808
5.849708 1.217097e+00 809
6.807952 1.744995e-01 502
6.810484 1.744995e-01 499
6.811323 1.744995e-01 501
6.898484 1.744995e-01 502
7.144011 1.744995e-01 501
7.015532 1.744995e-01 500
7.021129 1.744995e-01 502
7.136812 1.744995e-01 499
6.849669 1.744995e-01 501
6.911673 1.744995e-01 501
7.034304 1.744995e-01 500
7.187838 1.744995e-01 502
7.024412 1.744995e-01 501
6.807459 1.744995e-01 498
7.120253 1.744995e-01 500
6.893190 1.744995e-01 500
7.122842 1.744995e-01 501
6.955144 1.744995e-01 499
7.145417 1.744995e-01 502
7.098849 1.744995e-01 498
8.022496 1.019977e+00 674
7.854582 1.019977e+00 672
7.823967 1.019977e+00 674
7.848537 1.019977e+00 670
7.817821 1.019977e+00 672
7.842998 1.019977e+00 673
7.890284 1.019977e+00 672
8.085196 1.019977e+00 674
8.023887 1.019977e+00 674
7.805022 1.359221e+00 819
7.828790 1.359221e+00 821
8.186911 1.019977e+00 672
8.027240 1.019977e+00 671
7.881317 1.359221e+00 821
7.900930 1.019977e+00 675
8.097530 1.019977e+00 675
7.878172 1.019977e+00 671
8.032544 1.019977e+00 674
8.188008 1.019977e+00 674
8.138732 1.359221e+00 820
8.895939 3.205767e-01 574
8.997508 3.205767e-01 577
9.047982 3.205767e-01 576
9.131592 3.205767e-01 574
8.862717 3.205767e-01 574
8.807430 3.205767e-01 574
8.828009 3.205767e-01 577
8.994538 3.205767e-01 577
9.042532 3.205767e-01 576
9.027541 3.205767e-01 574
8.926945 3.205767e-01 575
9.195446 3.205767e-01 576
9.031898 3.205767e-01 577
8.952056 3.205767e-01 577
9.020379 3.205767e-01 576
9.098134 3.205767e-01 575
9.067693 3.205767e-01 576
8.905968 3.205767e-01 577
8.826534 3.205767e-01 574
8.948034 3.205767e-01 577
10.051887 6.618214e-01 607
9.884070 6.618214e-01 605
10.101102 6.618214e-01 605
9.826615 6.618214e-01 609
9.904126 8.471880e-01 725
10.121902 8.471880e-01 720
9.877374 6.618214e-01 607
10.055784 6.618214e-01 605
10.009868 6.618214e-01 608
10.169923 6.618214e-01 608
9.905319 6.618214e-01 607
9.826384 6.618214e-01 607
10.094026 6.618214e-01 607
10.108871 6.618214e-01 606
10.163126 6.618214e-01 608
10.172789 6.618214e-01 606
9.805581 6.618214e-01 605
9.893745 6.618214e-01 608
10.046711 8.471880e-01 724
10.179607 6.618214e-01 608


==> lagrangian_counts.dat <==
   1.0000000e+01   4.5850000e+02   8.8500000e+01
   5.0000000e+01   5.9300000e+02   1.1850000e+02
   1.0000000e+02   6.6950000e+02   1.4300000e+02
   1.5000000e+02   6.5650000e+02   1.5100000e+02
   2.0000000e+02   6.9150000e+02   1.8300000e+02
   2.5000000e+02   6.9450000e+02   1.6550000e+02
   3.0000000e+02   7.1600000e+02   1.9650000e+02
   3.5000000e+02   7.4400000e+02   1.7650000e+02
   4.0000000e+02   6.8500000e+02   1.7950000e+02
   4.5000000e+02   7.2100000e+02   1.9100000e+02
   5.0000000e+02   7.0200000e+02   1.9550000e+02


==> lagrangian_times.dat <==
   1.0000000e+01   6.8244450e-02   1.6673255e-01
   5.0000000e+01   1.8918625e-01   6.5204170e-01
   1.0000000e+02   4.8830680e-01   1.3701798e+00
   1.5000000e+02   9.1116940e-01   1.9984680e+00
   2.0000000e+02   1.4290093e+00   2.9911322e+00
   2.5000000e+02   2.0490698e+00   2.8557303e+00
   3.0000000e+02   3.6222786e+00   4.0848627e+00
   3.5000000e+02   5.1808638e+00   4.3312418e+00
   4.0000000e+02   9.2355103e+00   5.7690222e+00
   4.5000000e+02   1.2175355e+01   7.2630403e+00
   5.0000000e+02   1.5297420e+01   9.2242124e+00


==> tolerance_sensitivity.dat <==
tol err1 err2 err3 err4 err5 err6 err7 err8 err9 err10 iter1 iter2 iter3 iter4 iter5 iter6 iter7 iter8 iter9 iter10 err_median iter_median
1.000000e-02 6.902846e-02 2.877780e-02 2.289693e-02 4.270805e-02 1.584819e-01 3.139953e-02 4.164082e-02 2.191398e-02 5.709350e-02 2.623359e-02 71 72 76 73 73 73 72 72 71 70 3.6520175000E-2 72
1.000000e-04 4.727333e-03 2.394425e-03 1.173083e-03 3.322311e-03 1.187288e-02 2.948853e-03 6.155975e-03 2.540652e-03 5.459439e-03 2.968613e-03 96 98 97 116 86 111 86 108 91 93 3.1454620000E-3 96.5
1.000000e-06 2.171628e-04 1.139493e-04 6.203662e-05 1.046746e-04 6.049660e-04 1.031678e-04 3.266363e-04 9.404079e-05 2.657692e-04 1.312242e-04 222 222 190 345 140 327 161 324 201 213 1.2258675000E-4 217.5
1.000000e-08 2.538372e-06 1.283564e-06 1.042632e-06 6.805018e-07 1.999563e-05 5.336951e-07 5.570301e-06 3.688885e-07 4.102566e-06 1.606250e-06 628 633 565 807 371 808 503 820 574 605 1.4449070000E-6 616.5
1.000000e-10 3.157757e-08 1.066091e-08 4.687437e-09 5.795423e-09 2.260734e-07 4.577208e-09 3.477150e-08 3.712224e-09 3.858618e-08 2.239090e-08 1028 1057 1043 1233 819 1230 985 1239 1016 1006 1.6525905000E-8 1035.5
1.000000e-12 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 1444 1480 1464 1650 1262 1646 1421 1659 1429 1427 NaN 1454


==> update_factor_sensitivity.dat <==
factor err1 err2 err3 err4 err5 err6 err7 err8 err9 err10 iter1 iter2 iter3 iter4 iter5 iter6 iter7 iter8 iter9 iter10 err_median iter_median
7.943282e-01 NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN 1457 1421 1146 2320 767 2261 983 2263 1315 1378 NaN 1399.5
5.623413e-01 1.834324e-06 9.350172e-07 4.739058e-07 9.241793e-06 3.007878e-06 6.958729e-06 1.914893e-06 5.652002e-06 1.395375e-06 8.985968e-07 947 943 763 1283 474 1220 635 1241 877 903 1.8746085000E-6 923
3.162278e-01 2.058177e-05 9.195888e-06 2.186604e-06 5.883104e-05 7.227155e-06 4.407783e-05 6.000674e-06 3.666018e-05 1.790278e-05 1.034567e-05 628 633 565 807 371 808 503 820 574 605 1.4124225000E-5 616.5
1.000000e-01 1.968528e-04 7.785911e-05 2.497813e-05 4.220038e-04 7.023139e-05 3.145258e-04 9.022803e-05 2.453461e-04 1.709853e-04 1.067438e-04 443 462 397 551 316 448 305 450 425 421 1.3886455000E-4 434
1.000000e-02 7.697981e-03 3.711411e-03 1.369772e-03 9.242788e-03 2.856432e-03 7.289902e-03 1.624742e-03 5.119064e-03 4.268222e-03 3.683932e-03 235 248 245 337 246 333 235 335 232 233 3.9898165000E-3 245.5

